Towards Improving the Performance of BFT Consensus For Future Permissioned Blockchains

Permissioned Blockchains are increasingly considered in enterprise use-cases, many of which do not require geo-distribution, or even disallow it due to legislation. Examples include country-wide networks, such as Alastria, or those deployed using cloud-based platforms such as IBM Blockchain Platform. We expect these blockchains to eventually run in environments with high bandwidth and low latency modern networks, as well as, advanced programmable hardware accelerators in servers. Even though there is renewed interest in BFT consensus algorithms with various proposals targeting Permissioned Blockchains, related work does not optimize for fast networks and does not incorporate hardware accelerators -- we make the case that doing so will pay off in the long run. To this end, we re-implemented the seminal PBFT algorithm in a way that allows us to measure different configurations of the protocol. Through this we explore the benefits of various common optimization strategies and show that the protocol is unlikely to saturate more than 10Gbps networks without relying on specialized hardware-based offloading. We discuss two concrete ways in which the cost of consensus in Permissioned Blockchains could be reduced in high speed networking environments, namely, offloading to SmartNICs and implementing the protocol on standalone FPGAs.

==> latency-cdf.dat <==
lat1	pct1	lat0	pct0
490	0.002155836	480	0.000161303
500	0.007391438	490	0.004758448
510	0.015090853	500	0.0241955
520	0.022174315	510	0.051536414
530	0.02710194	520	0.068795871
540	0.04157684	530	0.082909912
550	0.063751155	540	0.10992822
560	0.097936557	550	0.168642632
570	0.132121959	560	0.246713445
580	0.157376039	570	0.328171627
590	0.165383431	580	0.380111299
600	0.169387127	590	0.404468102
610	0.170311056	600	0.41696911
620	0.171234986	610	0.424469715
630	0.171850939	620	0.428340995
650	0.172158916	630	0.431889669
660	0.173698799	640	0.435680297
670	0.174314752	650	0.437212678
680	0.174930705	660	0.439632228
720	0.175546658	670	0.441406565
730	0.175854635	680	0.443019598
740	0.176162612	690	0.444310025
750	0.176470588	700	0.445842407
760	0.176778565	710	0.44648762
770	0.177086541	720	0.44697153
780	0.177394518	730	0.44745544
790	0.178318448	740	0.44793935
800	0.180782261	750	0.448342608
810	0.18170619	760	0.44842326
820	0.203572528	770	0.448584563
830	0.222975054	780	0.449310428
840	0.234678164	790	0.45132672
850	0.244841392	800	0.458424066
860	0.258700339	810	0.486490846
870	0.273175239	820	0.544237439
880	0.283954419	830	0.598677313
890	0.292885741	840	0.6392451
900	0.298121343	850	0.67360271
910	0.301817062	860	0.708686184
920	0.304280875	870	0.743285749
930	0.306128734	880	0.766674732
950	0.306744687	890	0.786031132
960	0.307668617	900	0.799580611
970	0.308900524	910	0.80772643
980	0.309516477	920	0.814097911
990	0.310748383	930	0.818533753
1000	0.311672313	940	0.821114606
1010	0.312288266	950	0.822646988
1030	0.313212196	960	0.825066538
1040	0.314444102	970	0.826598919
1050	0.315676009	980	0.827647391
1060	0.315983985	990	0.828695863
1070	0.317523868	1000	0.829824986
1090	0.319987681	1010	0.831115413
1100	0.322143517	1020	0.832567143
1110	0.322451494	1030	0.833373659
1120	0.324915306	1040	0.834583434
1130	0.325223283	1050	0.836035164
1140	0.327687096	1060	0.838293411
1150	0.329842932	1070	0.841358174
1160	0.331382815	1080	0.845471409
1170	0.335386511	1090	0.851197677
1180	0.337542347	1100	0.860472619
1190	0.34000616	1110	0.868860392
1200	0.340314136	1120	0.875151222
1210	0.341238066	1130	0.881603355
1220	0.341854019	1140	0.886926365
1230	0.343701879	1150	0.892733285
1240	0.344625808	1160	0.897653037
1250	0.346165691	1170	0.901604968
1260	0.346781645	1180	0.904750383
1270	0.348321528	1190	0.908057101
1280	0.35078534	1200	0.911686426
1290	0.352017247	1210	0.913864021
1300	0.353249153	1220	0.91668683
1310	0.354173083	1230	0.91959029
1320	0.354789036	1240	0.921364626
1330	0.356328919	1250	0.923784176
1350	0.357252849	1260	0.925397209
1360	0.359716662	1270	0.927332849
1370	0.361564521	1280	0.929429793
1380	0.363104404	1290	0.931607388
1400	0.36433631	1300	0.933784983
1410	0.365568217	1310	0.935881926
1420	0.3671081	1320	0.938382128
1430	0.369879889	1330	0.940559723
1440	0.370803819	1340	0.943463183
1450	0.372035725	1350	0.945721429
1460	0.372959655	1360	0.948060327
1480	0.373883585	1370	0.950237922
1490	0.374807515	1380	0.952738124
1500	0.375423468	1390	0.954915719
1510	0.376347398	1400	0.956367449
1520	0.376963351	1410	0.957577224
1540	0.377271327	1420	0.959270909
1560	0.377579304	1430	0.960964594
1570	0.378195257	1440	0.961609807
1580	0.37881121	1450	0.962900234
1590	0.38065907	1460	0.963626099
1600	0.382506929	1470	0.964513267
1620	0.383430859	1480	0.965400436
1640	0.383738836	1490	0.965803694
1650	0.384354789	1500	0.966448907
1660	0.384662766	1510	0.966932817
1670	0.384970742	1520	0.967739334
1680	0.385894672	1530	0.968303895
1690	0.386202649	1540	0.969110412
1700	0.387126578	1550	0.969674974
1710	0.388050508	1560	0.970239535
1720	0.389282415	1570	0.970723445
1730	0.390206344	1580	0.971288007
1740	0.391438251	1590	0.972336479
1750	0.391746227	1600	0.972659085
1760	0.392054204	1610	0.973626905
1770	0.39236218	1620	0.97386886
1780	0.392670157	1630	0.974191467
1790	0.393902063	1640	0.974917332
1800	0.39513397	1650	0.975562545
1810	0.3960579	1660	0.976046455
1820	0.396673853	1670	0.976530365
1830	0.397597783	1680	0.976691669
1840	0.398521712	1690	0.976933624
1860	0.400369572	1700	0.977175579
1870	0.401601478	1710	0.977659489
1880	0.402525408	1720	0.977901444
1900	0.403449338	1730	0.978143399
1910	0.404681244	1740	0.978304702
1920	0.406221127	1750	0.978546657
1930	0.40776101	1770	0.979111219
1940	0.40868494	1780	0.979595129
1950	0.408992917	1790	0.979998387
1960	0.4105328	1800	0.980240342
1970	0.411764706	1810	0.9806436
1980	0.413612565	1820	0.981208162
1990	0.413920542	1830	0.981772724
2000	0.414536495	1840	0.982498589
2020	0.415768402	1850	0.983466409
2030	0.417000308	1860	0.984111622
2040	0.418232214	1870	0.984837487
2050	0.418848168	1880	0.985644004
2060	0.419772097	1890	0.986289217
2070	0.420388051	1900	0.986692475
2080	0.421927933	1910	0.987257037
2090	0.42315984	1920	0.987660295
2100	0.423775793	1930	0.988305509
2110	0.425007699	1940	0.98887007
2120	0.425623653	1950	0.989515283
2130	0.426239606	1960	0.98983789
2140	0.426547582	1970	0.989999193
2150	0.427163536	1980	0.990483103
2160	0.427471512	1990	0.990725058
2170	0.427779489	2000	0.990886362
2180	0.428087465	2010	0.991047665
2190	0.429627348	2020	0.991208968
2200	0.431167231	2030	0.991370272
2210	0.433015091	2040	0.991450923
2220	0.433323067	2050	0.99177353
2230	0.433939021	2060	0.992015485
2240	0.43578688	2070	0.992418743
2250	0.436402833	2080	0.992580047
2260	0.43763474	2090	0.992902653
2270	0.438866646	2100	0.993386563
2280	0.439790576	2110	0.993628518
2290	0.440098553	2120	0.993789822
2300	0.441946412	2130	0.994354383
2310	0.444102248	2140	0.994596338
2320	0.445950108	2150	0.99467699
2330	0.446258084	2160	0.994918945
2340	0.446566061	2170	0.995483507
2350	0.447182014	2180	0.995564158
2360	0.447489991	2190	0.995806113
2370	0.44933785	2200	0.995967417
2380	0.450569757	2210	0.99612872
2390	0.451801663	2220	0.996370675
2400	0.45210964	2230	0.996693282
2410	0.453957499	2240	0.996773933
2420	0.455805359	2250	0.996854585
2430	0.456729289	2270	0.996935237
2440	0.457653218	2280	0.99709654
2450	0.458885125	2290	0.997177192
2460	0.460117031	2300	0.997338495
2470	0.461964891	2310	0.997499798
2480	0.463504774	2320	0.997741753
2490	0.465044657	2350	0.997903057
2500	0.465352633	2360	0.997983708
2510	0.46658454	2370	0.99806436
2520	0.467508469	2380	0.998145012
2530	0.468124423	2390	0.998225663
2540	0.469356329	2400	0.998306315
2550	0.470588235	2430	0.998386967
2560	0.470896212	2440	0.998467618
2580	0.473052048	2500	0.99854827
2590	0.473668001	2560	0.998628922
2600	0.473975978	2600	0.998709573
2610	0.475823837	2620	0.998951528
2620	0.477055744	2650	0.999112832
2630	0.477671697	2670	0.999193483
2640	0.477979674	2720	0.999274135
2650	0.48013551	2790	0.999354787
2660	0.481675393	2840	0.999435438
2670	0.483523252	2850	0.99951609
2680	0.484755159	2910	0.999596742
2690	0.485679088	2940	0.999677393
2700	0.486295042	3080	0.999758045
2710	0.487218971	3190	0.999838697
2720	0.488142901	3650	0.999919348
2730	0.488450878	4050	1
2740	0.490298737	4160	
2750	0.491222667	4160	
2760	0.492146597	4160	
2770	0.49368648	4160	
2780	0.495226363	4160	
2790	0.495842316	4160	
2800	0.497998152	4160	
2810	0.498614105	4160	
2820	0.500153988	4160	
2830	0.501385895	4160	
2840	0.502001848	4160	
2850	0.503541731	4160	
2860	0.504157684	4160	
2870	0.50538959	4160	
2880	0.506621497	4160	
2890	0.507853403	4160	
2900	0.509393286	4160	
2910	0.511241146	4160	
2920	0.512781029	4160	
2930	0.514012935	4160	
2940	0.514628888	4160	
2950	0.515244841	4160	
2960	0.516784724	4160	
2970	0.517708654	4160	
2980	0.518632584	4160	
2990	0.519248537	4160	
3000	0.52078842	4160	
3010	0.522328303	4160	
3020	0.524484139	4160	
3030	0.526639975	4160	
3040	0.527255929	4160	
3050	0.527871882	4160	
3060	0.528487835	4160	
3070	0.529411765	4160	
3080	0.530027718	4160	
3090	0.530643671	4160	
3100	0.531567601	4160	
3110	0.53341546	4160	
3130	0.535879273	4160	
3140	0.53711118	4160	
3150	0.538035109	4160	
3160	0.539267016	4160	
3170	0.541422852	4160	
3180	0.542654758	4160	
3190	0.543578688	4160	
3200	0.544194641	4160	
3210	0.545734524	4160	
3230	0.547582384	4160	
3240	0.548198337	4160	
3250	0.549122267	4160	
3260	0.550970126	4160	
3270	0.551894056	4160	
3290	0.553433939	4160	
3300	0.554049892	4160	
3310	0.554665845	4160	
3320	0.555897752	4160	
3330	0.557437635	4160	
3340	0.558361565	4160	
3350	0.558977518	4160	
3360	0.560825377	4160	
3370	0.561133354	4160	
3380	0.56236526	4160	
3390	0.562981213	4160	
3410	0.565445026	4160	
3420	0.566368956	4160	
3430	0.568524792	4160	
3440	0.569448722	4160	
3450	0.570988605	4160	
3460	0.571604558	4160	
3470	0.572528488	4160	
3480	0.574068371	4160	
3490	0.574684324	4160	
3500	0.57591623	4160	
3510	0.577456113	4160	
3520	0.578380043	4160	
3530	0.579303973	4160	
3540	0.580535879	4160	
3550	0.581151832	4160	
3560	0.582075762	4160	
3570	0.583923622	4160	
3580	0.585155528	4160	
3590	0.585771481	4160	
3600	0.586387435	4160	
3610	0.588235294	4160	
3620	0.589775177	4160	
3630	0.59223899	4160	
3640	0.592546966	4160	
3650	0.594394826	4160	
3660	0.596858639	4160	
3670	0.599014475	4160	
3680	0.600246381	4160	
3690	0.601478288	4160	
3700	0.603018171	4160	
3710	0.605174007	4160	
3720	0.60671389	4160	
3730	0.607945796	4160	
3740	0.609485679	4160	
3750	0.610409609	4160	
3760	0.611641515	4160	
3770	0.612257468	4160	
3780	0.614105328	4160	
3790	0.615645211	4160	
3800	0.615953188	4160	
3810	0.618109024	4160	
3820	0.618724977	4160	
3830	0.62026486	4160	
3840	0.621496766	4160	
3850	0.623652602	4160	
3860	0.624576532	4160	
3870	0.626116415	4160	
3880	0.627656298	4160	
3890	0.628888204	4160	
3900	0.631352017	4160	
3910	0.633199877	4160	
3920	0.63473976	4160	
3930	0.636279643	4160	
3940	0.638127502	4160	
3950	0.638743455	4160	
3960	0.639359409	4160	
3970	0.640899292	4160	
3980	0.643055128	4160	
3990	0.643979058	4160	
4000	0.646750847	4160	
4010	0.64829073	4160	
4020	0.649522636	4160	
4030	0.651062519	4160	
4040	0.652910379	4160	
4050	0.654450262	4160	
4060	0.655374192	4160	
4070	0.657222051	4160	
4080	0.658453957	4160	
4090	0.65999384	4160	
4100	0.6618417	4160	
4110	0.66368956	4160	
4120	0.665229443	4160	
4130	0.666461349	4160	
4140	0.667077302	4160	
4150	0.668925162	4160	
4160	0.669849091	4160	
4170	0.673236834	4160	
4180	0.675084694	4160	
4190	0.67724053	4160	
4200	0.678780413	4160	
4210	0.680628272	4160	
4220	0.682168155	4160	
4230	0.682784108	4160	
4240	0.684016015	4160	
4250	0.684939945	4160	
4260	0.686787804	4160	
4270	0.688635664	4160	
4280	0.68986757	4160	
4290	0.692023406	4160	
4300	0.694487219	4160	
4310	0.695411149	4160	
4320	0.696643055	4160	
4330	0.699414844	4160	
4340	0.701262704	4160	
4350	0.701570681	4160	
4360	0.701878657	4160	
4370	0.70341854	4160	
4380	0.70619033	4160	
4390	0.708962119	4160	
4400	0.709886049	4160	
4410	0.712349861	4160	
4420	0.713581768	4160	
4430	0.715121651	4160	
4440	0.717277487	4160	
4450	0.718201417	4160	
4460	0.721589159	4160	
4470	0.723437019	4160	
4480	0.724976902	4160	
4490	0.726516785	4160	
4500	0.728364644	4160	
4510	0.728672621	4160	
4520	0.729596551	4160	
4530	0.731752387	4160	
4540	0.732984293	4160	
4550	0.735140129	4160	
4560	0.736680012	4160	
4570	0.739143825	4160	
4580	0.740991685	4160	
4590	0.741299661	4160	
4600	0.743763474	4160	
4610	0.74499538	4160	
4620	0.74591931	4160	
4630	0.748691099	4160	
4640	0.750230982	4160	
4650	0.751770865	4160	
4660	0.753002772	4160	
4670	0.755466585	4160	
4680	0.757006468	4160	
4690	0.758238374	4160	
4700	0.759778257	4160	
4710	0.761626116	4160	
4720	0.763473976	4160	
4730	0.763781953	4160	
4740	0.765629812	4160	
4750	0.767169695	4160	
4760	0.767477672	4160	
4770	0.769017555	4160	
4780	0.770557438	4160	
4790	0.772097321	4160	
4800	0.773637204	4160	
4810	0.775485063	4160	
4820	0.777948876	4160	
4830	0.779488759	4160	
4840	0.781336618	4160	
4850	0.782260548	4160	
4860	0.783492455	4160	
4870	0.784724361	4160	
4880	0.786572221	4160	
4890	0.78749615	4160	
4900	0.791499846	4160	
4910	0.793655682	4160	
4920	0.793963659	4160	
4930	0.794271635	4160	
4940	0.796119495	4160	
4950	0.797967354	4160	
4960	0.800123191	4160	
4970	0.800431167	4160	
4980	0.804126886	4160	
4990	0.806282723	4160	
5000	0.807822605	4160	
5010	0.809670465	4160	
5020	0.810286418	4160	
5030	0.814290114	4160	
5040	0.816137974	4160	
5050	0.81644595	4160	
5060	0.817061903	4160	
5070	0.81736988	4160	
5080	0.818909763	4160	
5090	0.821065599	4160	
5100	0.823529412	4160	
5110	0.824761318	4160	
5120	0.825993225	4160	
5130	0.828149061	4160	
5140	0.830612873	4160	
5150	0.831536803	4160	
5160	0.83184478	4160	
5170	0.835540499	4160	
5180	0.836772405	4160	
5190	0.837696335	4160	
5200	0.839852171	4160	
5210	0.842008007	4160	
5220	0.846011703	4160	
5230	0.847859563	4160	
5240	0.850323375	4160	
5250	0.850939329	4160	
5260	0.854327071	4160	
5270	0.855866954	4160	
5280	0.856790884	4160	
5290	0.85894672	4160	
5300	0.863874346	4160	
5310	0.865106252	4160	
5320	0.866030182	4160	
5330	0.867570065	4160	
5340	0.867878041	4160	
5350	0.869109948	4160	
5360	0.869417924	4160	
5370	0.870649831	4160	
5380	0.872189714	4160	
5390	0.874653526	4160	
5400	0.877117339	4160	
5410	0.878349245	4160	
5420	0.878657222	4160	
5430	0.880505082	4160	
5440	0.881736988	4160	
5450	0.882660918	4160	
5460	0.883892824	4160	
5470	0.884816754	4160	
5480	0.886664613	4160	
5490	0.88789652	4160	
5500	0.888512473	4160	
5510	0.890668309	4160	
5520	0.892516169	4160	
5530	0.894364028	4160	
5540	0.895287958	4160	
5550	0.895595935	4160	
5560	0.898059747	4160	
5570	0.900831537	4160	
5580	0.902063443	4160	
5590	0.90237142	4160	
5600	0.904219279	4160	
5610	0.904835233	4160	
5620	0.906683092	4160	
5630	0.906991069	4160	
5640	0.908222975	4160	
5650	0.910686788	4160	
5660	0.912226671	4160	
5670	0.913150601	4160	
5680	0.91499846	4160	
5690	0.916538343	4160	
5700	0.91684632	4160	
5720	0.918078226	4160	
5730	0.919926086	4160	
5740	0.921465969	4160	
5750	0.922697875	4160	
5760	0.923313828	4160	
5770	0.924853711	4160	
5780	0.925469664	4160	
5790	0.925777641	4160	
5800	0.926393594	4160	
5810	0.926701571	4160	
5820	0.9276255	4160	
5830	0.929165383	4160	
5840	0.93039729	4160	
5850	0.931629196	4160	
5860	0.932553126	4160	
5870	0.933477056	4160	
5880	0.934093009	4160	
5890	0.934400986	4160	
5900	0.934708962	4160	
5910	0.935016939	4160	
5920	0.936248845	4160	
5930	0.938712658	4160	
5940	0.940252541	4160	
5950	0.940560517	4160	
5960	0.941176471	4160	
5970	0.942716354	4160	
5980	0.94302433	4160	
5990	0.94394826	4160	
6000	0.945180166	4160	
6010	0.946412073	4160	
6020	0.947336002	4160	
6040	0.948259932	4160	
6050	0.949183862	4160	
6060	0.949491839	4160	
6070	0.949799815	4160	
6090	0.950723745	4160	
6100	0.951339698	4160	
6110	0.951647675	4160	
6120	0.952263628	4160	
6130	0.952879581	4160	
6140	0.954111488	4160	
6150	0.954727441	4160	
6160	0.955035417	4160	
6170	0.955343394	4160	
6180	0.955959347	4160	
6190	0.9565753	4160	
6200	0.956883277	4160	
6210	0.957191253	4160	
6220	0.958115183	4160	
6230	0.958731136	4160	
6250	0.959039113	4160	
6260	0.960271019	4160	
6280	0.961194949	4160	
6290	0.961810902	4160	
6300	0.962118879	4160	
6310	0.962426856	4160	
6320	0.963042809	4160	
6330	0.963658762	4160	
6340	0.963966739	4160	
6350	0.964582692	4160	
6360	0.965198645	4160	
6370	0.965814598	4160	
6380	0.966430551	4160	
6400	0.966738528	4160	
6410	0.967354481	4160	
6420	0.967970434	4160	
6430	0.968278411	4160	
6450	0.968586387	4160	
6460	0.969202341	4160	
6500	0.969818294	4160	
6520	0.970742224	4160	
6530	0.971666153	4160	
6560	0.972590083	4160	
6570	0.974129966	4160	
6580	0.974437943	4160	
6600	0.974745919	4160	
6620	0.975669849	4160	
6630	0.975977826	4160	
6650	0.976285802	4160	
6690	0.977209732	4160	
6710	0.977517709	4160	
6720	0.977825685	4160	
6740	0.978133662	4160	
6750	0.978441638	4160	
6760	0.978749615	4160	
6770	0.979057592	4160	
6780	0.979365568	4160	
6810	0.979981521	4160	
6820	0.980597475	4160	
6830	0.981213428	4160	
6840	0.982137358	4160	
6850	0.982753311	4160	
6880	0.983369264	4160	
6890	0.983677241	4160	
6900	0.983985217	4160	
6910	0.984909147	4160	
6920	0.985217123	4160	
6930	0.9855251	4160	
6940	0.98644903	4160	
6970	0.987064983	4160	
6980	0.98737296	4160	
7000	0.987680936	4160	
7010	0.987988913	4160	
7030	0.988604866	4160	
7040	0.988912843	4160	
7100	0.989220819	4160	
7110	0.989836772	4160	
7190	0.990144749	4160	
7210	0.990760702	4160	
7230	0.991068679	4160	
7240	0.991684632	4160	
7290	0.991992609	4160	
7310	0.992300585	4160	
7330	0.992608562	4160	
7340	0.993224515	4160	
7360	0.993532492	4160	
7370	0.993840468	4160	
7380	0.994148445	4160	
7420	0.994456421	4160	
7430	0.994764398	4160	
7460	0.995072374	4160	
7520	0.995380351	4160	
7530	0.995996304	4160	
7580	0.996304281	4160	
7590	0.996612257	4160	
7610	0.996920234	4160	
7620	0.997228211	4160	
7680	0.997536187	4160	
7720	0.997844164	4160	
7740	0.99815214	4160	
7850	0.998460117	4160	
7900	0.998768094	4160	
8200	0.99907607	4160	
8250	0.999692023	4160	
8310	1	4160	

